Handling Overtime Constraints in Mixed Integer Linear Programming for Surgical Scheduling: A Comparison of Neural Network and Classical Linearisation Techniques

Uncertainty in surgery durations continues to be difficult to account for in operating room scheduling. In particular, it remains complex to accurately incorporate uncertainty in surgical overtime constraints within mixed integer linear programming (MILP) models. Therefore, we propose a method that integrates feedforward neural networks (FNNs) into MILP models to approximate the total surgery duration in these overtime constraints. The proposed approach is evaluated using real-life hospital data and compared against two classical approaches: scenario-based modelling and piecewise linear function approximations. We demonstrate that with a relatively small FNN, we achieve competitive operating room schedules in terms of both solution quality and computational performance for different predefined allowed overtime probabilities. The FNN-based approach is computationally efficient, with the implicit formulation attaining an optimality gap below 6.5% in all instances within a time limit of 5 minutes. It achieves high OR utilisation, ranging from 74.0% to 87.2%, and on average yields simulated overtime probabilities and conditional expected overtimes that are closest to their predefined targets compared to the classical linearisation techniques.

==> Figures/feasibility_approaches_1hr.txt <==
DF_FNNCAR1_checkby_PLF	DF_FNNCAR1_checkby_SBM	DF_FNNCAR2_checkby_PLF	DF_FNNCAR2_checkby_SBM	DF_FNNENT1_checkby_PLF	DF_FNNENT1_checkby_SBM	DF_FNNENT2_checkby_PLF	DF_FNNENT2_checkby_SBM	DF_PLFCAR1_checkby_FNN	DF_PLFCAR1_checkby_SBM	DF_PLFCAR2_checkby_FNN	DF_PLFCAR2_checkby_SBM	DF_PLFENT1_checkby_FNN	DF_PLFENT1_checkby_SBM	DF_PLFENT2_checkby_FNN	DF_PLFENT2_checkby_SBM	DF_SBMCAR1_checkby_FNN	DF_SBMCAR1_checkby_PLF	DF_SBMCAR2_checkby_FNN	DF_SBMCAR2_checkby_PLF	DF_SBMENT1_checkby_FNN	DF_SBMENT1_checkby_PLF	DF_SBMENT2_checkby_FNN	DF_SBMENT2_checkby_PLF
0.1538	0.0524	0.1504	0.1571	0.1529	0.1412	0.1446	0.0882	0.1487	0.1286	0.1483	0.1714	0.1492	0.1824	0.1498	0.1118	0.149	0.1463	0.1443	0.1164	0.1974	0.2338	0.1485	0.1393
0.1481	0.1333	0.1522	0.1381	0.1531	0.1588	0.1251	0.1941	0.1486	0.0952	0.1492	0.1333	0.1487	0.1	0.148	0.1529	0.1894	0.2123	0.1341	0.0451	0.1604	0.168	0.1575	0.1674
0.1423	0.2	0.1451	0.1381	0.1471	0.1765	0.152	0.1176	0.1495	0.1524	0.1443	0.1667	0.1494	0.1529	0.1492	0.1471	0.1384	0.0926	0.2048	0.2236	0.1911	0.2465	0.1938	0.2091
0.1493	0.1762	0.1538	0.1524	0.1496	0.1647	0.1485	0.1235	0.1495	0.1857	0.1463	0.1333	0.1492	0.1647	0.1492	0.0941	0.1528	0.1584	0.1674	0.1738	0.1767	0.2131	0.2036	0.2399
0.1452	0.181	0.1464	0.1238	0.1501	0.1765	0.132	0.1706	0.1495	0.1905	0.148	0.1524	0.1497	0.1412	0.1494	0.1294	0.2229	0.2515	0.146	0.1193	0.2228	0.2816	0.1874	0.2415
0.1478	0.1571	0.1528	0.1238	0.1523	0.2647	0.1452	0.1529	0.15	0.1524	0.1478	0.0857	0.1502	0.1647	0.1493	0.1588	0.1464	0.1252	0.2236	0.274	0.1597	0.1719	0.2849	0.2979
0.1527	0.1143	0.1374	0.1762	0.1402	0.1529	0.1448	0.1412	0.1498	0.181	0.1475	0.081	0.1491	0.2529	0.1479	0.1294	0.1406	0.0912	0.1391	0.0861	0.2397	0.3018	0.1485	0.1363
0.1462	0.2238	0.1538	0.1429	0.1518	0.1294	0.1363	0.1294	0.1486	0.1476	0.146	0.1238	0.1481	0.1235	0.1488	0.1647	0.1433	0.0977	0.196	0.2213	0.2184	0.274	0.1616	0.1758
0.1441	0.181	0.1493	0.1571	0.1502	0.1471	0.1536	0.1824	0.1495	0.1381	0.1494	0.1619	0.1489	0.1765	0.1493	0.1824	0.147	0.1354	0.15	0.1528	0.2759	0.3317	0.2138	0.2401
0.1502	0.1762	0.1442	0.1381	0.1457	0.2059	0.1062	0.1353	0.1491	0.2048	0.1489	0.1429	0.1497	0.1941	0.2025	0.1765	0.1445	0.1031	0.1348	0.0548	0.1854	0.2268	0.1876	0.1372
0.1511	0.1095	0.1519	0.2286					0.1493	0.1333	0.1478	0.1238					0.1413	0.0889	0.1654	0.179				
0.1515	0.1905	0.1528	0.119					0.1494	0.1381	0.1483	0.1095					0.1409	0.0793	0.2	0.2404				
0.1477	0.1619	0.1538	0.1667					0.1499	0.1714	0.148	0.1048					0.1545	0.1602	0.1354	0.0474				
0.1502	0.1714	0.1529	0.1286					0.1492	0.1619	0.1482	0.0714					0.209	0.2527	0.1424	0.1049				
0.1529	0.1429	0.1505	0.1238					0.1493	0.119	0.1489	0.2095					0.1609	0.1707	0.1342	0.0397				
0.1421	0.2143	0.1525	0.1048					0.1497	0.1619	0.1489	0.1905					0.2114	0.2663	0.1606	0.1734				
0.1516	0.1286	0.1505	0.181					0.1496	0.1619	0.1494	0.1714					0.1486	0.1399	0.1819	0.2083				
0.1529	0.1476	0.1516	0.1381					0.1496	0.1714	0.1491	0.1857					0.1487	0.141	0.1858	0.2158				
0.1529	0.1619	0.1482	0.1238					0.1493	0.1333	0.1483	0.1333					0.1822	0.2045	0.1482	0.1402				
0.1424	0.1286	0.145	0.1					0.1499	0.2095	0.1457	0.1					0.2005	0.2293	0.1505	0.1538				
0.1529	0.1476	0.1448	0.1952					0.1493	0.1714	0.1386	0.0905					0.1623	0.1736	0.1595	0.1689				
0.1529	0.1667	0.1523	0.1667					0.1493	0.1667	0.142	0.0952					0.1436	0.1023	0.1403	0.0785				
0.1423	0.1952	0.1486	0.1524					0.1488	0.1524	0.1493	0.1524					0.1536	0.1592	0.1486	0.1413				


==> Figures/overtime_diff_prob_models_sim.txt <==
FNNCAR15min	FNNCAR160min	FNNCAR25min	FNNCAR260min	FNNENT15min	FNNENT160min	FNNENT25min	FNNENT260min	PLFCAR15min	PLFCAR160min	PLFCAR25min	PLFCAR260min	PLFENT15min	PLFENT160min	PLFENT25min	PLFENT260min	SBMCAR15min	SBMCAR160min	SBMCAR25min	SBMCAR260min	SBMENT15min	SBMENT160min	SBMENT25min	SBMENT260min
0.0841	0.0857	0.0166	0.0163	0.0544	0.0424	0.0044	0.0044	0.0105	0.0651	-0.0043	-0.0043	0.0066	0.0022	0.0155	0.0155	0.0456	0.0379	0.1048	0.0295	-0.0069	0.0023	0.0575	0.0123
0.0084	0.0069	0.0352	0.0295	0.0026	0.0055	0.0164	0.0401	0	0.0514	0.0673	0.0673	0.0402	0.0428	-0.0056	-0.0056	0.0029	-0.0305	-0.0268	-0.0064	-0.0086	-0.0054	-0.0142	-0.0071
0.0173	0.025	0.0237	0.025	0.0075	0.006	0.0089	-0.0007	0.0279	0.017	-0.005	-0.005	-0.0008	-0.0064	0.0182	0.0182	0.0587	0.0637	0.0177	0.0027	0.012	-0.0442	0.0039	-0.0031
0.0135	0.0105	0.0673	0.0275	-0.0077	0.004	-0.0166	-0.0143	0.0882	0.0069	0.0085	0.0085	0.0046	0.0117	0.0132	0.0132	-0.0044	-0.0047	-0.0043	0.0882	-0.016	-0.0751	-0.0465	-0.0022
0	0	0	0	0.0037	-0.0018	0.0064	0.0032	0	0	0	0	0.0142	-0.0053	0.0171	0.0171	0	0	0	0	-0.0046	-0.0732	-0.0238	-0.0202
0.048	0.0615	0.0077	0.03	0.0027	0.0002	0.0329	0.0089	0.0022	0.0335	0.0003	0.0003	0.0215	-0.0016	-0.0021	-0.0021	0.0158	0.0193	-0.0009	0.0162	0.0063	0.0062	0.0115	-0.0148
0.0087	0.0048	0.0233	0.0356	0.0103	0.0109	0.0106	0.0012	0.0164	-0.0203	0.0204	0.0204	0.0093	0.003	-0.0019	-0.0019	0.0433	0.0463	-0.0027	-0.0037	-0.022	-0.0098	0.0125	-0.0081
0.044	0.0435	0.0153	0.0134	-0.0064	-0.0073	0.0189	0.0065	0.0022	0.0487	-0.0041	-0.0041	0.0074	0.0034	-0.0027	-0.0027	0.0558	0.0528	0.0242	-0.0246	-0.0279	-0.0509	-0.0633	-0.0534
0.0019	0.0053	0.029	0.0251	0.0077	0.0077	0.0244	0.0088	0.0197	0.0305	0.003	0.003	0.0035	-0.0012	0.0117	0.0117	0.0399	0.0383	0.0316	0.0221	-0.0382	-0.0658	-0.009	-0.0089
0.0027	0.0035	0.0082	0.0145	0.0027	0.007	-0.096	-0.1115	0.0348	0.003	0.0341	0.0341	-0.0052	0.0116	-0.0981	-0.0981	0.0588	0.0554	0.031	0.004	-0.0612	-0.1174	-0.1092	-0.1023
0.0673	0.01	0.0245	0.0276					0.0066	0.0023	0.0751	0.0751					0.0403	0.0417	-0.0152	0.0336				
0.0467	0.0118	0.0327	0.0103					0.036	0.0001	0.0285	0.0285					0.0045	-0.0009	0.004	-0.0234				
0.0256	0.0231	0.0336	0.031					0.0386	0.0059	-0.004	-0.004					0.0236	0.0175	0.0008	0.0101				
0.0266	0.0272	0.0898	0.0873					-0.006	0.0077	0.03	0.03					0.0043	0.0152	-0.0247	0.0295				
0	0	0	0					0	0	0	0					0	0	0	0				
0.0008	-0.0065	0.0086	0.0044					0.0104	0.0335	0.0803	0.0803					0.0066	0.0108	0.0152	0.0465				
0.0022	0.0083	0.0202	0.0004					0.0522	0.032	0.0059	0.0059					-0.028	-0.0185	0.0676	0.0618				
0.0205	0.0162	0.0672	0.0679					-0.0033	-0.0013	0.0038	0.0038					-0.0226	-0.0241	0.0008	-0.0321				
0.0641	0.0462	0.0047	0.0038					0.0061	0.025	0.0214	0.0214					0.0115	0.0174	0.0105	0.0145				
0.0004	0.0014	0.0084	0.0002					0.0062	0.0074	0.0222	0.0222					0.0031	0.0028	0.0514	-0.0121				
0.0021	0.0059	0.0093	0.0069					0.013	0.0223	0.0264	0.0264					0.0275	0.0357	-0.0493	-0.0321				
0.028	0.0378	-0.0025	0.0309					-0.0026	0.0106	-0.0024	-0.0024					-0.0054	-0.0037	0.041	-0.0445				
0.0092	0.001	0.0121	0.0088					0.0211	-0.007	-0.0076	-0.0076					0.0196	-0.011	0.0339	-0.0245				
0.003	0.0083	0.0043	0.0049					-0.0014	0.029	-0.004	-0.004					0.0204	-0.0191	0.008	0.0203				
0.0075	0.0006	0.0085	0.0056					0.0289	-0.0001	0.0188	0.0188					0.0122	0.0199	0.0262	0.0241				

